On non-negative solutions of SDDEs with an application to CARMA processes

This note provides a simple sufficient condition ensuring that solutions of stochastic delay differential equations (SDDEs) driven by subordinators are non-negative. While, to the best of our knowledge, no simple non-negativity conditions are available in the context of SDDEs, we compare our result to the literature within the subclass of invertible continuous-time ARMA (CARMA) processes. In particular, we analyze why our condition cannot be necessary for CARMA($p,q$) processes when $p=2$, and we show that there are various situations where our condition applies while existing results do not as soon as $p\geq 3$. Finally, we extend the result to a multidimensional setting.

==> CARMA21p.csv <==
a,b
0.36025,0.5
0.36125,0.49808
0.36225,0.49617
0.36325,0.49426
0.36425,0.49235
0.36525,0.49044
0.36625,0.48853
0.36725,0.48663
0.36825,0.48472
0.36925,0.48282
0.37025,0.48092
0.37125,0.47903
0.37225,0.47713
0.37325,0.47524
0.37425,0.47335
0.37525,0.47146
0.37625,0.46957
0.37725,0.46769
0.37825,0.46581
0.37925,0.46393
0.38025,0.46205
0.38125,0.46017
0.38225,0.4583
0.38325,0.45642
0.38425,0.45455
0.38525,0.45268
0.38625,0.45082
0.38725,0.44895
0.38825,0.44709
0.38925,0.44523
0.39025,0.44337
0.39125,0.44151
0.39225,0.43966
0.39325,0.43781
0.39425,0.43596
0.39525,0.43411
0.39625,0.43226
0.39725,0.43042
0.39825,0.42857
0.39925,0.42673
0.40025,0.42489
0.40125,0.42306
0.40225,0.42122
0.40325,0.41939
0.40425,0.41756
0.40525,0.41573
0.40625,0.4139
0.40725,0.41208
0.40825,0.41026
0.40925,0.40844
0.41025,0.40662
0.41125,0.4048
0.41225,0.40299
0.41325,0.40117
0.41425,0.39936
0.41525,0.39755
0.41625,0.39575
0.41725,0.39394
0.41825,0.39214
0.41925,0.39034
0.42025,0.38854
0.42125,0.38674
0.42225,0.38495
0.42325,0.38316
0.42425,0.38137
0.42525,0.37958
0.42625,0.37779
0.42725,0.37601
0.42825,0.37422
0.42925,0.37244
0.43025,0.37066
0.43125,0.36889
0.43225,0.36711
0.43325,0.36534
0.43425,0.36357
0.43525,0.3618
0.43625,0.36003
0.43725,0.35827
0.43825,0.35651
0.43925,0.35475
0.44025,0.35299
0.44125,0.35123
0.44225,0.34948
0.44325,0.34772
0.44425,0.34597
0.44525,0.34422
0.44625,0.34248
0.44725,0.34073
0.44825,0.33899
0.44925,0.33725
0.45025,0.33551
0.45125,0.33377
0.45225,0.33204
0.45325,0.33031
0.45425,0.32858
0.45525,0.32685
0.45625,0.32512
0.45725,0.3234
0.45825,0.32167
0.45925,0.31995
0.46025,0.31823
0.46125,0.31652
0.46225,0.3148
0.46325,0.31309
0.46425,0.31138
0.46525,0.30967
0.46625,0.30796
0.46725,0.30626
0.46825,0.30456
0.46925,0.30286
0.47025,0.30116
0.47125,0.29946
0.47225,0.29777
0.47325,0.29607
0.47425,0.29438
0.47525,0.29269
0.47625,0.29101
0.47725,0.28932
0.47825,0.28764
0.47925,0.28596
0.48025,0.28428
0.48125,0.2826
0.48225,0.28093
0.48325,0.27926
0.48425,0.27759
0.48525,0.27592
0.48625,0.27425
0.48725,0.27259
0.48825,0.27092
0.48925,0.26926
0.49025,0.2676
0.49125,0.26595
0.49225,0.26429
0.49325,0.26264
0.49425,0.26099
0.49525,0.25934
0.49625,0.25769
0.49725,0.25605
0.49825,0.25441
0.49925,0.25277
0.50025,0.25113
0.50125,0.24949
0.50225,0.24786
0.50325,0.24622
0.50425,0.24459
0.50525,0.24296
0.50625,0.24134
0.50725,0.23971
0.50825,0.23809
0.50925,0.23647
0.51025,0.23485
0.51125,0.23323
0.51225,0.23162
0.51325,0.23001
0.51425,0.2284
0.51525,0.22679
0.51625,0.22518
0.51725,0.22358
0.51825,0.22197
0.51925,0.22037
0.52025,0.21877
0.52125,0.21718
0.52225,0.21558
0.52325,0.21399
0.52425,0.2124
0.52525,0.21081
0.52625,0.20922
0.52725,0.20764
0.52825,0.20606
0.52925,0.20448
0.53025,0.2029
0.53125,0.20132
0.53225,0.19975
0.53325,0.19817
0.53425,0.1966
0.53525,0.19503
0.53625,0.19347
0.53725,0.1919
0.53825,0.19034
0.53925,0.18878
0.54025,0.18722
0.54125,0.18566
0.54225,0.18411
0.54325,0.18256
0.54425,0.18101
0.54525,0.17946
0.54625,0.17791
0.54725,0.17637
0.54825,0.17482
0.54925,0.17328
0.55025,0.17174
0.55125,0.17021
0.55225,0.16867
0.55325,0.16714
0.55425,0.16561
0.55525,0.16408
0.55625,0.16255
0.55725,0.16103
0.55825,0.15951
0.55925,0.15799
0.56025,0.15647
0.56125,0.15495
0.56225,0.15344
0.56325,0.15192
0.56425,0.15041
0.56525,0.1489
0.56625,0.1474
0.56725,0.14589
0.56825,0.14439
0.56925,0.14289
0.57025,0.14139
0.57125,0.13989
0.57225,0.1384
0.57325,0.13691
0.57425,0.13542
0.57525,0.13393
0.57625,0.13244
0.57725,0.13096
0.57825,0.12947
0.57925,0.12799
0.58025,0.12651
0.58125,0.12504
0.58225,0.12356
0.58325,0.12209
0.58425,0.12062
0.58525,0.11915
0.58625,0.11768
0.58725,0.11622
0.58825,0.11476
0.58925,0.1133
0.59025,0.11184
0.59125,0.11038
0.59225,0.10893
0.59325,0.10747
0.59425,0.10602
0.59525,0.10457
0.59625,0.10313
0.59725,0.10168
0.59825,0.10024
0.59925,0.098799
0.60025,0.09736
0.60125,0.095924
0.60225,0.094489
0.60325,0.093056
0.60425,0.091626
0.60525,0.090197
0.60625,0.08877
0.60725,0.087346
0.60825,0.085923
0.60925,0.084502
0.61025,0.083084
0.61125,0.081667
0.61225,0.080252
0.61325,0.07884
0.61425,0.077429
0.61525,0.07602
0.61625,0.074614
0.61725,0.073209
0.61825,0.071806
0.61925,0.070406
0.62025,0.069007
0.62125,0.06761
0.62225,0.066216
0.62325,0.064823
0.62425,0.063432
0.62525,0.062044
0.62625,0.060657
0.62725,0.059272
0.62825,0.05789
0.62925,0.056509
0.63025,0.05513
0.63125,0.053754
0.63225,0.052379
0.63325,0.051006
0.63425,0.049636
0.63525,0.048267
0.63625,0.0469
0.63725,0.045536
0.63825,0.044173
0.63925,0.042812
0.64025,0.041454
0.64125,0.040097
0.64225,0.038742
0.64325,0.03739
0.64425,0.036039
0.64525,0.03469
0.64625,0.033344
0.64725,0.031999
0.64825,0.030656
0.64925,0.029316
0.65025,0.027977
0.65125,0.02664
0.65225,0.025306
0.65325,0.023973
0.65425,0.022642
0.65525,0.021314
0.65625,0.019987
0.65725,0.018662
0.65825,0.01734
0.65925,0.016019
0.66025,0.0147
0.66125,0.013384
0.66225,0.012069
0.66325,0.010756
0.66425,0.0094458
0.66525,0.0081371
0.66625,0.0068305
0.66725,0.0055258
0.66825,0.0042232
0.66925,0.0029225
0.67025,0.0016238
0.67125,0.00032715
0.67225,-0.00096751
0.67325,-0.0022602
0.67425,-0.0035508
0.67525,-0.0048395
0.67625,-0.0061262
0.67725,-0.0074108
0.67825,-0.0086935
0.67925,-0.0099742
0.68025,-0.011253
0.68125,-0.012529
0.68225,-0.013804
0.68325,-0.015077
0.68425,-0.016347
0.68525,-0.017616
0.68625,-0.018883
0.68725,-0.020147
0.68825,-0.02141
0.68925,-0.022671
0.69025,-0.023929
0.69125,-0.025186
0.69225,-0.026441
0.69325,-0.027693
0.69425,-0.028944
0.69525,-0.030193
0.69625,-0.031439
0.69725,-0.032684
0.69825,-0.033927
0.69925,-0.035167
0.70025,-0.036406
0.70125,-0.037643
0.70225,-0.038877
0.70325,-0.04011
0.70425,-0.041341
0.70525,-0.042569
0.70625,-0.043796
0.70725,-0.045021
0.70825,-0.046243
0.70925,-0.047464
0.71025,-0.048683
0.71125,-0.049899
0.71225,-0.051114
0.71325,-0.052327
0.71425,-0.053537
0.71525,-0.054746
0.71625,-0.055953
0.71725,-0.057157
0.71825,-0.05836
0.71925,-0.059561
0.72025,-0.060759
0.72125,-0.061956
0.72225,-0.063151
0.72325,-0.064343
0.72425,-0.065534
0.72525,-0.066723
0.72625,-0.067909
0.72725,-0.069094
0.72825,-0.070277
0.72925,-0.071457
0.73025,-0.072636
0.73125,-0.073813
0.73225,-0.074987
0.73325,-0.07616
0.73425,-0.077331
0.73525,-0.078499
0.73625,-0.079666
0.73725,-0.080831
0.73825,-0.081993
0.73925,-0.083154
0.74025,-0.084313
0.74125,-0.085469
0.74225,-0.086624
0.74325,-0.087777
0.74425,-0.088927
0.74525,-0.090076
0.74625,-0.091223
0.74725,-0.092367
0.74825,-0.09351
0.74925,-0.094651
0.75025,-0.095789
0.75125,-0.096926
0.75225,-0.098061
0.75325,-0.099193
0.75425,-0.10032
0.75525,-0.10145
0.75625,-0.10258
0.75725,-0.1037
0.75825,-0.10483
0.75925,-0.10595
0.76025,-0.10707
0.76125,-0.10818
0.76225,-0.1093
0.76325,-0.11041
0.76425,-0.11152
0.76525,-0.11263
0.76625,-0.11374
0.76725,-0.11484
0.76825,-0.11594
0.76925,-0.11704
0.77025,-0.11814
0.77125,-0.11924
0.77225,-0.12033
0.77325,-0.12143
0.77425,-0.12252
0.77525,-0.12361
0.77625,-0.12469
0.77725,-0.12578
0.77825,-0.12686
0.77925,-0.12794
0.78025,-0.12902
0.78125,-0.1301
0.78225,-0.13117
0.78325,-0.13224
0.78425,-0.13331
0.78525,-0.13438
0.78625,-0.13545
0.78725,-0.13651
0.78825,-0.13758
0.78925,-0.13864
0.79025,-0.1397
0.79125,-0.14075
0.79225,-0.14181
0.79325,-0.14286
0.79425,-0.14391
0.79525,-0.14496
0.79625,-0.14601
0.79725,-0.14705
0.79825,-0.14809
0.79925,-0.14913
0.80025,-0.15017
0.80125,-0.15121
0.80225,-0.15224
0.80325,-0.15328
0.80425,-0.15431
0.80525,-0.15534
0.80625,-0.15636
0.80725,-0.15739
0.80825,-0.15841
0.80925,-0.15943
0.81025,-0.16045
0.81125,-0.16147
0.81225,-0.16248
0.81325,-0.16349
0.81425,-0.1645
0.81525,-0.16551
0.81625,-0.16652
0.81725,-0.16752
0.81825,-0.16853
0.81925,-0.16953
0.82025,-0.17053
0.82125,-0.17152
0.82225,-0.17252
0.82325,-0.17351
0.82425,-0.1745
0.82525,-0.17549
0.82625,-0.17648
0.82725,-0.17746
0.82825,-0.17844
0.82925,-0.17942
0.83025,-0.1804
0.83125,-0.18138
0.83225,-0.18235
0.83325,-0.18333
0.83425,-0.1843
0.83525,-0.18527
0.83625,-0.18623
0.83725,-0.1872
0.83825,-0.18816
0.83925,-0.18912
0.84025,-0.19008
0.84125,-0.19104
0.84225,-0.19199
0.84325,-0.19294
0.84425,-0.19389
0.84525,-0.19484
0.84625,-0.19579
0.84725,-0.19673
0.84825,-0.19768
0.84925,-0.19862
0.85025,-0.19956
0.85125,-0.20049
0.85225,-0.20143
0.85325,-0.20236
0.85425,-0.20329
0.85525,-0.20422
0.85625,-0.20515
0.85725,-0.20607
0.85825,-0.20699
0.85925,-0.20791
0.86025,-0.20883
0.86125,-0.20975
0.86225,-0.21066
0.86325,-0.21158
0.86425,-0.21249
0.86525,-0.2134
0.86625,-0.2143
0.86725,-0.21521
0.86825,-0.21611
0.86925,-0.21701
0.87025,-0.21791
0.87125,-0.21881
0.87225,-0.2197
0.87325,-0.22059
0.87425,-0.22148
0.87525,-0.22237
0.87625,-0.22326
0.87725,-0.22414
0.87825,-0.22503
0.87925,-0.22591
0.88025,-0.22679
0.88125,-0.22766
0.88225,-0.22854
0.88325,-0.22941
0.88425,-0.23028
0.88525,-0.23115
0.88625,-0.23202
0.88725,-0.23288
0.88825,-0.23374
0.88925,-0.2346
0.89025,-0.23546
0.89125,-0.23632
0.89225,-0.23717
0.89325,-0.23803
0.89425,-0.23888
0.89525,-0.23973
0.89625,-0.24057
0.89725,-0.24142
0.89825,-0.24226
0.89925,-0.2431
0.90025,-0.24394
0.90125,-0.24478
0.90225,-0.24561
0.90325,-0.24644
0.90425,-0.24727
0.90525,-0.2481
0.90625,-0.24893
0.90725,-0.24975
0.90825,-0.25058
0.90925,-0.2514
0.91025,-0.25222
0.91125,-0.25303
0.91225,-0.25385
0.91325,-0.25466
0.91425,-0.25547
0.91525,-0.25628
0.91625,-0.25709
0.91725,-0.25789
0.91825,-0.25869
0.91925,-0.25949
0.92025,-0.26029
0.92125,-0.26109
0.92225,-0.26188
0.92325,-0.26268
0.92425,-0.26347
0.92525,-0.26426
0.92625,-0.26504
0.92725,-0.26583
0.92825,-0.26661
0.92925,-0.26739
0.93025,-0.26817
0.93125,-0.26895
0.93225,-0.26972
0.93325,-0.27049
0.93425,-0.27126
0.93525,-0.27203
0.93625,-0.2728
0.93725,-0.27356
0.93825,-0.27433
0.93925,-0.27509
0.94025,-0.27585
0.94125,-0.2766
0.94225,-0.27736
0.94325,-0.27811
0.94425,-0.27886
0.94525,-0.27961
0.94625,-0.28036
0.94725,-0.2811
0.94825,-0.28184
0.94925,-0.28258
0.95025,-0.28332
0.95125,-0.28406
0.95225,-0.28479
0.95325,-0.28553
0.95425,-0.28626
0.95525,-0.28699
0.95625,-0.28771
0.95725,-0.28844
0.95825,-0.28916
0.95925,-0.28988
0.96025,-0.2906
0.96125,-0.29132
0.96225,-0.29203
0.96325,-0.29274
0.96425,-0.29345
0.96525,-0.29416
0.96625,-0.29487
0.96725,-0.29557
0.96825,-0.29628
0.96925,-0.29698
0.97025,-0.29768
0.97125,-0.29837
0.97225,-0.29907
0.97325,-0.29976
0.97425,-0.30045
0.97525,-0.30114
0.97625,-0.30183
0.97725,-0.30251
0.97825,-0.30319
0.97925,-0.30387
0.98025,-0.30455
0.98125,-0.30523
0.98225,-0.3059
0.98325,-0.30658
0.98425,-0.30725
0.98525,-0.30792
0.98625,-0.30858
0.98725,-0.30925
0.98825,-0.30991
0.98925,-0.31057
0.99025,-0.31123
0.99125,-0.31189
0.99225,-0.31254
0.99325,-0.31319
0.99425,-0.31384
0.99525,-0.31449
0.99625,-0.31514
0.99725,-0.31578
0.99825,-0.31643
0.99925,-0.31707
1.0002,-0.31771
1.0012,-0.31834
1.0022,-0.31898
1.0032,-0.31961
1.0042,-0.32024
1.0052,-0.32087
1.0062,-0.3215
1.0072,-0.32212
1.0082,-0.32274
1.0092,-0.32336
1.0102,-0.32398
1.0112,-0.3246
1.0122,-0.32521
1.0132,-0.32583
1.0142,-0.32644
1.0152,-0.32705
1.0162,-0.32765
1.0172,-0.32826
1.0182,-0.32886
1.0192,-0.32946
1.0202,-0.33006
1.0212,-0.33066
1.0222,-0.33125
1.0232,-0.33184
1.0242,-0.33243
1.0252,-0.33302
1.0262,-0.33361
1.0272,-0.33419
1.0282,-0.33478
1.0292,-0.33536
1.0302,-0.33594
1.0312,-0.33651
1.0322,-0.33709
1.0332,-0.33766
1.0342,-0.33823
1.0352,-0.3388
1.0362,-0.33937
1.0372,-0.33993
1.0382,-0.34049
1.0392,-0.34105
1.0402,-0.34161
1.0412,-0.34217
1.0422,-0.34272
1.0432,-0.34328
1.0442,-0.34383
1.0452,-0.34438
1.0462,-0.34492
1.0472,-0.34547
1.0482,-0.34601
1.0492,-0.34655
1.0502,-0.34709
1.0512,-0.34763
1.0522,-0.34816
1.0532,-0.34869
1.0542,-0.34922
1.0552,-0.34975
1.0562,-0.35028
1.0572,-0.3508
1.0582,-0.35133
1.0592,-0.35185
1.0602,-0.35237
1.0612,-0.35288
1.0622,-0.3534
1.0632,-0.35391
1.0642,-0.35442
1.0652,-0.35493
1.0662,-0.35544
1.0672,-0.35594
1.0682,-0.35644
1.0692,-0.35694
1.0702,-0.35744
1.0712,-0.35794
1.0722,-0.35843
1.0732,-0.35893
1.0742,-0.35942
1.0752,-0.35991
1.0762,-0.36039
1.0772,-0.36088
1.0782,-0.36136
1.0792,-0.36184
1.0802,-0.36232
1.0812,-0.3628
1.0822,-0.36327
1.0832,-0.36374
1.0842,-0.36421
1.0852,-0.36468
1.0862,-0.36515
1.0872,-0.36561
1.0882,-0.36608
1.0892,-0.36654
1.0902,-0.367
1.0912,-0.36745
1.0922,-0.36791
1.0932,-0.36836
1.0942,-0.36881
1.0952,-0.36926
1.0962,-0.36971
1.0972,-0.37015
1.0982,-0.37059
1.0992,-0.37103
1.1002,-0.37147
1.1012,-0.37191
1.1022,-0.37234
1.1032,-0.37278
1.1042,-0.37321
1.1052,-0.37364
1.1062,-0.37406
1.1072,-0.37449
1.1082,-0.37491
1.1092,-0.37533
1.1102,-0.37575
1.1112,-0.37617
1.1122,-0.37658
1.1132,-0.37699
1.1142,-0.3774
1.1152,-0.37781
1.1162,-0.37822
1.1172,-0.37862
1.1182,-0.37903
1.1192,-0.37943
1.1202,-0.37983
1.1212,-0.38022
1.1222,-0.38062
1.1232,-0.38101
1.1242,-0.3814
1.1252,-0.38179
1.1262,-0.38218
1.1272,-0.38256
1.1282,-0.38294
1.1292,-0.38332
1.1302,-0.3837
1.1312,-0.38408
1.1322,-0.38445
1.1332,-0.38483
1.1342,-0.3852
1.1352,-0.38557
1.1362,-0.38593
1.1372,-0.3863
1.1382,-0.38666
1.1392,-0.38702
1.1402,-0.38738
1.1412,-0.38774
1.1422,-0.38809
1.1432,-0.38844
1.1442,-0.38879
1.1452,-0.38914
1.1462,-0.38949
1.1472,-0.38983
1.1482,-0.39018
1.1492,-0.39052
1.1502,-0.39086
1.1512,-0.39119
1.1522,-0.39153
1.1532,-0.39186
1.1542,-0.39219
1.1552,-0.39252
1.1562,-0.39285
1.1572,-0.39317
1.1582,-0.39349
1.1592,-0.39381
1.1602,-0.39413
1.1612,-0.39445
1.1622,-0.39476
1.1632,-0.39508
1.1642,-0.39539
1.1652,-0.3957
1.1662,-0.396
1.1672,-0.39631
1.1682,-0.39661
1.1692,-0.39691
1.1702,-0.39721
1.1712,-0.39751
1.1722,-0.3978
1.1732,-0.39809
1.1742,-0.39838
1.1752,-0.39867
1.1762,-0.39896
1.1772,-0.39924
1.1782,-0.39953
1.1792,-0.39981
1.1802,-0.40009
1.1812,-0.40036
1.1822,-0.40064
1.1832,-0.40091
1.1842,-0.40118
1.1852,-0.40145
1.1862,-0.40172
1.1872,-0.40198
1.1882,-0.40224
1.1892,-0.4025
1.1902,-0.40276
1.1912,-0.40302
1.1922,-0.40327
1.1932,-0.40353
1.1942,-0.40378
1.1952,-0.40403
1.1962,-0.40427
1.1972,-0.40452
1.1982,-0.40476
1.1992,-0.405
1.2002,-0.40524
1.2012,-0.40548
1.2022,-0.40571
1.2032,-0.40594
1.2042,-0.40617
1.2052,-0.4064
1.2062,-0.40663
1.2072,-0.40685
1.2082,-0.40708
1.2092,-0.4073
1.2102,-0.40752
1.2112,-0.40773
1.2122,-0.40795
1.2132,-0.40816
1.2142,-0.40837
1.2152,-0.40858
1.2162,-0.40879
1.2172,-0.40899
1.2182,-0.40919
1.2192,-0.40939
1.2202,-0.40959
1.2212,-0.40979
1.2222,-0.40998
1.2232,-0.41018
1.2242,-0.41037
1.2252,-0.41056
1.2262,-0.41074
1.2272,-0.41093
1.2282,-0.41111
1.2292,-0.41129
1.2302,-0.41147
1.2312,-0.41165
1.2322,-0.41182
1.2332,-0.41199
1.2342,-0.41216
1.2352,-0.41233
1.2362,-0.4125
1.2372,-0.41266
1.2382,-0.41283
1.2392,-0.41299
1.2402,-0.41315
1.2412,-0.4133
1.2422,-0.41346
1.2432,-0.41361
1.2442,-0.41376
1.2452,-0.41391
1.2462,-0.41406
1.2472,-0.4142
1.2482,-0.41434
1.2492,-0.41448
1.2502,-0.41462
1.2512,-0.41476
1.2522,-0.41489
1.2532,-0.41503
1.2542,-0.41516
1.2552,-0.41529
1.2562,-0.41541
1.2572,-0.41554
1.2582,-0.41566
1.2592,-0.41578
1.2602,-0.4159
1.2612,-0.41602
1.2622,-0.41613
1.2632,-0.41624
1.2642,-0.41635
1.2652,-0.41646
1.2662,-0.41657
1.2672,-0.41667
1.2682,-0.41678
1.2692,-0.41688
1.2702,-0.41698
1.2712,-0.41707
1.2722,-0.41717
1.2732,-0.41726
1.2742,-0.41735
1.2752,-0.41744
1.2762,-0.41753
1.2772,-0.41761
1.2782,-0.41769
1.2792,-0.41777
1.2802,-0.41785
1.2812,-0.41793
1.2822,-0.418
1.2832,-0.41808
1.2842,-0.41815
1.2852,-0.41822
1.2862,-0.41828
1.2872,-0.41835
1.2882,-0.41841
1.2892,-0.41847
1.2902,-0.41853
1.2912,-0.41859
1.2922,-0.41864
1.2932,-0.41869
1.2942,-0.41874
1.2952,-0.41879
1.2962,-0.41884
1.2972,-0.41888
1.2982,-0.41893
1.2992,-0.41897
1.3002,-0.41901
1.3012,-0.41904
1.3022,-0.41908
1.3032,-0.41911
1.3042,-0.41914
1.3052,-0.41917
1.3062,-0.4192
1.3072,-0.41922
1.3082,-0.41924
1.3092,-0.41926
1.3102,-0.41928
1.3112,-0.4193
1.3122,-0.41931
1.3132,-0.41933
1.3142,-0.41934
1.3152,-0.41935
1.3162,-0.41935
1.3172,-0.41936
1.3182,-0.41936
1.3192,-0.41936
1.3202,-0.41936
1.3212,-0.41936
1.3222,-0.41935
1.3232,-0.41934
1.3242,-0.41933
1.3252,-0.41932
1.3262,-0.41931
1.3272,-0.41929
1.3282,-0.41928
1.3292,-0.41926
1.3302,-0.41924
1.3312,-0.41921
1.3322,-0.41919
1.3332,-0.41916
1.3342,-0.41913
1.3352,-0.4191
1.3362,-0.41907
1.3372,-0.41903
1.3382,-0.41899
1.3392,-0.41895
1.3402,-0.41891
1.3412,-0.41887
1.3422,-0.41882
1.3432,-0.41878
1.3442,-0.41873
1.3452,-0.41868
1.3462,-0.41862
1.3472,-0.41857
1.3482,-0.41851
1.3492,-0.41845
1.3502,-0.41839
1.3512,-0.41833
1.3522,-0.41826
1.3532,-0.41819
1.3542,-0.41812
1.3552,-0.41805
1.3562,-0.41798
1.3572,-0.4179
1.3582,-0.41783
1.3592,-0.41775
1.3602,-0.41767
1.3612,-0.41758
1.3622,-0.4175
1.3632,-0.41741
1.3642,-0.41732
1.3652,-0.41723
1.3662,-0.41714
1.3672,-0.41704
1.3682,-0.41694
1.3692,-0.41684
1.3702,-0.41674
1.3712,-0.41664
1.3722,-0.41653
1.3732,-0.41643
1.3742,-0.41632
1.3752,-0.41621
1.3762,-0.41609
1.3772,-0.41598
1.3782,-0.41586
1.3792,-0.41574
1.3802,-0.41562
1.3812,-0.4155
1.3822,-0.41537
1.3832,-0.41524
1.3842,-0.41511
1.3852,-0.41498
1.3862,-0.41485
1.3872,-0.41471
1.3882,-0.41458
1.3892,-0.41444
1.3902,-0.4143
1.3912,-0.41415
1.3922,-0.41401
1.3932,-0.41386
1.3942,-0.41371
1.3952,-0.41356
1.3962,-0.41341
1.3972,-0.41325
1.3982,-0.41309
1.3992,-0.41293
1.4002,-0.41277
1.4012,-0.41261
1.4022,-0.41244
1.4032,-0.41228
1.4042,-0.41211
1.4052,-0.41194
1.4062,-0.41176
1.4072,-0.41159
1.4082,-0.41141
1.4092,-0.41123
1.4102,-0.41105
1.4112,-0.41087
1.4122,-0.41068
1.4132,-0.41049
1.4142,-0.4103
1.4152,-0.41011
1.4162,-0.40992
1.4172,-0.40972
1.4182,-0.40953
1.4192,-0.40933
1.4202,-0.40913
1.4212,-0.40892
1.4222,-0.40872
1.4232,-0.40851
1.4242,-0.4083
1.4252,-0.40809
1.4262,-0.40787
1.4272,-0.40766
1.4282,-0.40744
1.4292,-0.40722
1.4302,-0.407
1.4312,-0.40678
1.4322,-0.40655
1.4332,-0.40633
1.4342,-0.4061
1.4352,-0.40586
1.4362,-0.40563
1.4372,-0.4054
1.4382,-0.40516
1.4392,-0.40492
1.4402,-0.40468
1.4412,-0.40443
1.4422,-0.40419
1.4432,-0.40394
1.4442,-0.40369
1.4452,-0.40344
1.4462,-0.40319
1.4472,-0.40293
1.4482,-0.40268
1.4492,-0.40242
1.4502,-0.40215
1.4512,-0.40189
1.4522,-0.40163
1.4532,-0.40136
1.4542,-0.40109
1.4552,-0.40082
1.4562,-0.40054
1.4572,-0.40027
1.4582,-0.39999
1.4592,-0.39971
1.4602,-0.39943
1.4612,-0.39915
1.4622,-0.39886
1.4632,-0.39858
1.4642,-0.39829
1.4652,-0.39799
1.4662,-0.3977
1.4672,-0.39741
1.4682,-0.39711
1.4692,-0.39681
1.4702,-0.39651
1.4712,-0.3962
1.4722,-0.3959
1.4732,-0.39559
1.4742,-0.39528
1.4752,-0.39497
1.4762,-0.39466
1.4772,-0.39434
1.4782,-0.39403
1.4792,-0.39371
1.4802,-0.39338
1.4812,-0.39306
1.4822,-0.39274
1.4832,-0.39241
1.4842,-0.39208
1.4852,-0.39175
1.4862,-0.39141
1.4872,-0.39108
1.4882,-0.39074
1.4892,-0.3904
1.4902,-0.39006
1.4912,-0.38972
1.4922,-0.38937
1.4932,-0.38903
1.4942,-0.38868
1.4952,-0.38832
1.4962,-0.38797
1.4972,-0.38762
1.4982,-0.38726
1.4992,-0.3869
1.5002,-0.38654
1.5012,-0.38617
1.5022,-0.38581
1.5032,-0.38544
1.5042,-0.38507
1.5052,-0.3847
1.5062,-0.38433
1.5072,-0.38395
1.5082,-0.38358
1.5092,-0.3832
1.5102,-0.38281
1.5112,-0.38243
1.5122,-0.38205
1.5132,-0.38166
1.5142,-0.38127
1.5152,-0.38088
1.5162,-0.38048
1.5172,-0.38009
1.5182,-0.37969
1.5192,-0.37929
1.5202,-0.37889
1.5212,-0.37849
1.5222,-0.37808
1.5232,-0.37768
1.5242,-0.37727
1.5252,-0.37685
1.5262,-0.37644
1.5272,-0.37603
1.5282,-0.37561
1.5292,-0.37519
1.5302,-0.37477
1.5312,-0.37434
1.5322,-0.37392
1.5332,-0.37349
1.5342,-0.37306
1.5352,-0.37263
1.5362,-0.3722
1.5372,-0.37176
1.5382,-0.37133
1.5392,-0.37089
1.5402,-0.37044
1.5412,-0.37
1.5422,-0.36956
1.5432,-0.36911
1.5442,-0.36866
1.5452,-0.36821
1.5462,-0.36775
1.5472,-0.3673
1.5482,-0.36684
1.5492,-0.36638
1.5502,-0.36592
1.5512,-0.36546
1.5522,-0.36499
1.5532,-0.36453
1.5542,-0.36406
1.5552,-0.36358
1.5562,-0.36311
1.5572,-0.36264
1.5582,-0.36216
1.5592,-0.36168
1.5602,-0.3612
1.5612,-0.36071
1.5622,-0.36023
1.5632,-0.35974
1.5642,-0.35925
1.5652,-0.35876
1.5662,-0.35827
1.5672,-0.35777
1.5682,-0.35728
1.5692,-0.35678
1.5702,-0.35627
1.5712,-0.35577
1.5722,-0.35527
1.5732,-0.35476
1.5742,-0.35425
1.5752,-0.35374
1.5762,-0.35322
1.5772,-0.35271
1.5782,-0.35219
1.5792,-0.35167
1.5802,-0.35115
1.5812,-0.35063
1.5822,-0.3501
1.5832,-0.34958
1.5842,-0.34905
1.5852,-0.34851
1.5862,-0.34798
1.5872,-0.34745
1.5882,-0.34691
1.5892,-0.34637
1.5902,-0.34583
1.5912,-0.34528
1.5922,-0.34474
1.5932,-0.34419
1.5942,-0.34364
1.5952,-0.34309
1.5962,-0.34254
1.5972,-0.34198
1.5982,-0.34143
1.5992,-0.34087
1.6002,-0.3403
1.6012,-0.33974
1.6022,-0.33918
1.6032,-0.33861
1.6042,-0.33804
1.6052,-0.33747
1.6062,-0.33689
1.6072,-0.33632
1.6082,-0.33574
1.6092,-0.33516
1.6102,-0.33458
1.6112,-0.334
1.6122,-0.33341
1.6132,-0.33283
1.6142,-0.33224
1.6152,-0.33164
1.6162,-0.33105
1.6172,-0.33046
1.6182,-0.32986
1.6192,-0.32926
1.6202,-0.32866
1.6212,-0.32805
1.6222,-0.32745
1.6232,-0.32684
1.6242,-0.32623
1.6252,-0.32562
1.6262,-0.32501
1.6272,-0.32439
1.6282,-0.32378
1.6292,-0.32316
1.6302,-0.32253
1.6312,-0.32191
1.6322,-0.32129
1.6332,-0.32066
1.6342,-0.32003
1.6352,-0.3194
1.6362,-0.31876
1.6372,-0.31813
1.6382,-0.31749
1.6392,-0.31685
1.6402,-0.31621
1.6412,-0.31557
1.6422,-0.31492
1.6432,-0.31428
1.6442,-0.31363
1.6452,-0.31297
1.6462,-0.31232
1.6472,-0.31167
1.6482,-0.31101
1.6492,-0.31035
1.6502,-0.30969
1.6512,-0.30902
1.6522,-0.30836
1.6532,-0.30769
1.6542,-0.30702
1.6552,-0.30635
1.6562,-0.30568
1.6572,-0.305
1.6582,-0.30433
1.6592,-0.30365
1.6602,-0.30296
1.6612,-0.30228
1.6622,-0.3016
1.6632,-0.30091
1.6642,-0.30022
1.6652,-0.29953
1.6662,-0.29883
1.6672,-0.29814
1.6682,-0.29744
1.6692,-0.29674
1.6702,-0.29604
1.6712,-0.29534
1.6722,-0.29463
1.6732,-0.29393
1.6742,-0.29322
1.6752,-0.2925
1.6762,-0.29179
1.6772,-0.29108
1.6782,-0.29036
1.6792,-0.28964
1.6802,-0.28892
1.6812,-0.28819
1.6822,-0.28747
1.6832,-0.28674
1.6842,-0.28601
1.6852,-0.28528
1.6862,-0.28455
1.6872,-0.28381
1.6882,-0.28308
1.6892,-0.28234
1.6902,-0.28159
1.6912,-0.28085
1.6922,-0.28011
1.6932,-0.27936
1.6942,-0.27861
1.6952,-0.27786
1.6962,-0.2771
1.6972,-0.27635
1.6982,-0.27559
1.6992,-0.27483
1.7002,-0.27407
1.7012,-0.27331
1.7022,-0.27254
1.7032,-0.27178
1.7042,-0.27101
1.7052,-0.27023
1.7062,-0.26946
1.7072,-0.26869
1.7082,-0.26791
1.7092,-0.26713
1.7102,-0.26635
1.7112,-0.26556
1.7122,-0.26478
1.7132,-0.26399
1.7142,-0.2632
1.7152,-0.26241
1.7162,-0.26162
1.7172,-0.26082
1.7182,-0.26003
1.7192,-0.25923
1.7202,-0.25842
1.7212,-0.25762
1.7222,-0.25682
1.7232,-0.25601
1.7242,-0.2552
1.7252,-0.25439
1.7262,-0.25357
1.7272,-0.25276
1.7282,-0.25194
1.7292,-0.25112
1.7302,-0.2503
1.7312,-0.24948
1.7322,-0.24865
1.7332,-0.24783
1.7342,-0.247
1.7352,-0.24616
1.7362,-0.24533
1.7372,-0.2445
1.7382,-0.24366
1.7392,-0.24282
1.7402,-0.24198
1.7412,-0.24113
1.7422,-0.24029
1.7432,-0.23944
1.7442,-0.23859
1.7452,-0.23774
1.7462,-0.23689
1.7472,-0.23603
1.7482,-0.23518
1.7492,-0.23432
1.7502,-0.23345
1.7512,-0.23259
1.7522,-0.23173
1.7532,-0.23086
1.7542,-0.22999
1.7552,-0.22912
1.7562,-0.22824
1.7572,-0.22737
1.7582,-0.22649
1.7592,-0.22561
1.7602,-0.22473
1.7612,-0.22385
1.7622,-0.22296
1.7632,-0.22208
1.7642,-0.22119
1.7652,-0.22029
1.7662,-0.2194
1.7672,-0.21851
1.7682,-0.21761
1.7692,-0.21671
1.7702,-0.21581
1.7712,-0.2149
1.7722,-0.214
1.7732,-0.21309
1.7742,-0.21218
1.7752,-0.21127
1.7762,-0.21036
1.7772,-0.20944
1.7782,-0.20853
1.7792,-0.20761
1.7802,-0.20668
1.7812,-0.20576
1.7822,-0.20484
1.7832,-0.20391
1.7842,-0.20298
1.7852,-0.20205
1.7862,-0.20111
1.7872,-0.20018
1.7882,-0.19924
1.7892,-0.1983
1.7902,-0.19736
1.7912,-0.19642
1.7922,-0.19547
1.7932,-0.19453
1.7942,-0.19358
1.7952,-0.19262
1.7962,-0.19167
1.7972,-0.19072
1.7982,-0.18976
1.7992,-0.1888
1.8002,-0.18784
1.8012,-0.18687
1.8022,-0.18591
1.8032,-0.18494
1.8042,-0.18397
1.8052,-0.183
1.8062,-0.18203
1.8072,-0.18105
1.8082,-0.18008
1.8092,-0.1791
1.8102,-0.17811
1.8112,-0.17713
1.8122,-0.17615
1.8132,-0.17516
1.8142,-0.17417
1.8152,-0.17318
1.8162,-0.17218
1.8172,-0.17119
1.8182,-0.17019
1.8192,-0.16919
1.8202,-0.16819
1.8212,-0.16719
1.8222,-0.16618
1.8232,-0.16518
1.8242,-0.16417
1.8252,-0.16315
1.8262,-0.16214
1.8272,-0.16113
1.8282,-0.16011
1.8292,-0.15909
1.8302,-0.15807
1.8312,-0.15704
1.8322,-0.15602
1.8332,-0.15499
1.8342,-0.15396
1.8352,-0.15293
1.8362,-0.1519
1.8372,-0.15086
1.8382,-0.14983
1.8392,-0.14879
1.8402,-0.14774
1.8412,-0.1467
1.8422,-0.14566
1.8432,-0.14461
1.8442,-0.14356
1.8452,-0.14251
1.8462,-0.14145
1.8472,-0.1404
1.8482,-0.13934
1.8492,-0.13828
1.8502,-0.13722
1.8512,-0.13616
1.8522,-0.13509
1.8532,-0.13402
1.8542,-0.13296
1.8552,-0.13188
1.8562,-0.13081
1.8572,-0.12974
1.8582,-0.12866
1.8592,-0.12758
1.8602,-0.1265
1.8612,-0.12541
1.8622,-0.12433
1.8632,-0.12324
1.8642,-0.12215
1.8652,-0.12106
1.8662,-0.11997
1.8672,-0.11887
1.8682,-0.11777
1.8692,-0.11668
1.8702,-0.11557
1.8712,-0.11447
1.8722,-0.11337
1.8732,-0.11226
1.8742,-0.11115
1.8752,-0.11004
1.8762,-0.10892
1.8772,-0.10781
1.8782,-0.10669
1.8792,-0.10557
1.8802,-0.10445
1.8812,-0.10333
1.8822,-0.1022
1.8832,-0.10107
1.8842,-0.099946
1.8852,-0.098814
1.8862,-0.097681
1.8872,-0.096546
1.8882,-0.095408
1.8892,-0.094269
1.8902,-0.093128
1.8912,-0.091984
1.8922,-0.090839
1.8932,-0.089692
1.8942,-0.088542
1.8952,-0.087391
1.8962,-0.086238
1.8972,-0.085082
1.8982,-0.083925
1.8992,-0.082766
1.9002,-0.081604
1.9012,-0.080441
1.9022,-0.079276
1.9032,-0.078108
1.9042,-0.076939
1.9052,-0.075768
1.9062,-0.074594
1.9072,-0.073419
1.9082,-0.072242
1.9092,-0.071062
1.9102,-0.069881
1.9112,-0.068698
1.9122,-0.067512
1.9132,-0.066325
1.9142,-0.065136
1.9152,-0.063944
1.9162,-0.062751
1.9172,-0.061556
1.9182,-0.060358
1.9192,-0.059159
1.9202,-0.057958
1.9212,-0.056754
1.9222,-0.055549
1.9232,-0.054342
1.9242,-0.053132
1.9252,-0.051921
1.9262,-0.050708
1.9272,-0.049492
1.9282,-0.048275
1.9292,-0.047056
1.9302,-0.045834
1.9312,-0.044611
1.9322,-0.043386
1.9332,-0.042158
1.9342,-0.040929
1.9352,-0.039698
1.9362,-0.038464
1.9372,-0.037229
1.9382,-0.035992
1.9392,-0.034752
1.9402,-0.033511
1.9412,-0.032268
1.9422,-0.031022
1.9432,-0.029775
1.9442,-0.028526
1.9452,-0.027274
1.9462,-0.026021
1.9472,-0.024766
1.9482,-0.023508
1.9492,-0.022249
1.9502,-0.020988
1.9512,-0.019724
1.9522,-0.018459
1.9532,-0.017192
1.9542,-0.015922
1.9552,-0.014651
1.9562,-0.013377
1.9572,-0.012102
1.9582,-0.010825
1.9592,-0.0095455
1.9602,-0.0082642
1.9612,-0.0069808
1.9622,-0.0056955
1.9632,-0.0044082
1.9642,-0.0031188
1.9652,-0.0018275
1.9662,-0.00053415
1.9672,0.00076119
1.9682,0.0020585
1.9692,0.0033579
1.9702,0.0046592
1.9712,0.0059625
1.9722,0.0072679
1.9732,0.0085752
1.9742,0.0098845
1.9752,0.011196
1.9762,0.012509
1.9772,0.013825
1.9782,0.015142
1.9792,0.016461
1.9802,0.017783
1.9812,0.019106
1.9822,0.020431
1.9832,0.021759
1.9842,0.023088
1.9852,0.024419
1.9862,0.025753
1.9872,0.027088
1.9882,0.028425
1.9892,0.029765
1.9902,0.031106
1.9912,0.032449
1.9922,0.033795
1.9932,0.035142
1.9942,0.036491
1.9952,0.037843
1.9962,0.039196
1.9972,0.040551
1.9982,0.041909
1.9992,0.043268
2.0002,0.044629
2.0012,0.045993
2.0022,0.047358
2.0032,0.048725
2.0042,0.050095
2.0052,0.051466
2.0062,0.052839
2.0072,0.054215
2.0082,0.055592
2.0092,0.056971
2.0102,0.058353
2.0112,0.059736
2.0122,0.061121
2.0132,0.062509
2.0142,0.063898
2.0152,0.065289
2.0162,0.066683
2.0172,0.068078
2.0182,0.069475
2.0192,0.070875
2.0202,0.072276
2.0212,0.073679
2.0222,0.075085
2.0232,0.076492
2.0242,0.077901
2.0252,0.079313
2.0262,0.080726
2.0272,0.082141
2.0282,0.083559
2.0292,0.084978
2.0302,0.086399
2.0312,0.087823
2.0322,0.089248
2.0332,0.090675
2.0342,0.092105
2.0352,0.093536
2.0362,0.094969
2.0372,0.096405
2.0382,0.097842
2.0392,0.099281
2.0402,0.10072
2.0412,0.10217
2.0422,0.10361
2.0432,0.10506
2.0442,0.10651
2.0452,0.10796
2.0462,0.10941
2.0472,0.11087
2.0482,0.11233
2.0492,0.11378
2.0502,0.11525
2.0512,0.11671
2.0522,0.11817
2.0532,0.11964
2.0542,0.12111
2.0552,0.12258
2.0562,0.12406
2.0572,0.12553
2.0582,0.12701
2.0592,0.12849
2.0602,0.12997
2.0612,0.13145
2.0622,0.13294
2.0632,0.13443
2.0642,0.13591
2.0652,0.13741
2.0662,0.1389
2.0672,0.14039
2.0682,0.14189
2.0692,0.14339
2.0702,0.14489
2.0712,0.1464
2.0722,0.1479
2.0732,0.14941
2.0742,0.15092
2.0752,0.15243
2.0762,0.15394
2.0772,0.15546
2.0782,0.15698
2.0792,0.15849
2.0802,0.16002
2.0812,0.16154
2.0822,0.16306
2.0832,0.16459
2.0842,0.16612
2.0852,0.16765
2.0862,0.16919
2.0872,0.17072
2.0882,0.17226
2.0892,0.1738
2.0902,0.17534
2.0912,0.17688
2.0922,0.17843
2.0932,0.17998
2.0942,0.18152
2.0952,0.18308
2.0962,0.18463
2.0972,0.18618
2.0982,0.18774
2.0992,0.1893
2.1002,0.19086
2.1012,0.19243
2.1022,0.19399
2.1032,0.19556
2.1042,0.19713
2.1052,0.1987
2.1062,0.20027
2.1072,0.20185
2.1082,0.20343
2.1092,0.205
2.1102,0.20659
2.1112,0.20817
2.1122,0.20975
2.1132,0.21134
2.1142,0.21293
2.1152,0.21452
2.1162,0.21612
2.1172,0.21771
2.1182,0.21931
2.1192,0.22091
2.1202,0.22251
2.1212,0.22411
2.1222,0.22572
2.1232,0.22733
2.1242,0.22893
2.1252,0.23055
2.1262,0.23216
2.1272,0.23377
2.1282,0.23539
2.1292,0.23701
2.1302,0.23863
2.1312,0.24026
2.1322,0.24188
2.1332,0.24351
2.1342,0.24514
2.1352,0.24677
2.1362,0.2484
2.1372,0.25004
2.1382,0.25168
2.1392,0.25331
2.1402,0.25496
2.1412,0.2566
2.1422,0.25824
2.1432,0.25989
2.1442,0.26154
2.1452,0.26319
2.1462,0.26485
2.1472,0.2665
2.1482,0.26816
2.1492,0.26982
2.1502,0.27148
2.1512,0.27314
2.1522,0.27481
2.1532,0.27648
2.1542,0.27814
2.1552,0.27982
2.1562,0.28149
2.1572,0.28316
2.1582,0.28484
2.1592,0.28652
2.1602,0.2882
2.1612,0.28989
2.1622,0.29157
2.1632,0.29326
2.1642,0.29495
2.1652,0.29664
2.1662,0.29833
2.1672,0.30003
2.1682,0.30173
2.1692,0.30342
2.1702,0.30513
2.1712,0.30683
2.1722,0.30853
2.1732,0.31024
2.1742,0.31195
2.1752,0.31366
2.1762,0.31538
2.1772,0.31709
2.1782,0.31881
2.1792,0.32053
2.1802,0.32225
2.1812,0.32397
2.1822,0.3257
2.1832,0.32743
2.1842,0.32915
2.1852,0.33089
2.1862,0.33262
2.1872,0.33435
2.1882,0.33609
2.1892,0.33783
2.1902,0.33957
2.1912,0.34132
2.1922,0.34306
2.1932,0.34481
2.1942,0.34656
2.1952,0.34831
2.1962,0.35006
2.1972,0.35182
2.1982,0.35358
2.1992,0.35533
2.2002,0.3571
2.2012,0.35886
2.2022,0.36062
2.2032,0.36239
2.2042,0.36416
2.2052,0.36593
2.2062,0.36771
2.2072,0.36948
2.2082,0.37126
2.2092,0.37304
2.2102,0.37482
2.2112,0.3766
2.2122,0.37839
2.2132,0.38018
2.2142,0.38196
2.2152,0.38376
2.2162,0.38555
2.2172,0.38734
2.2182,0.38914
2.2192,0.39094
2.2202,0.39274
2.2212,0.39455
2.2222,0.39635
2.2232,0.39816
2.2242,0.39997
2.2252,0.40178
2.2262,0.40359
2.2272,0.40541
2.2282,0.40723
2.2292,0.40904
2.2302,0.41087
2.2312,0.41269
2.2322,0.41451
2.2332,0.41634
2.2342,0.41817
2.2352,0.42
2.2362,0.42184
2.2372,0.42367
2.2382,0.42551
2.2392,0.42735
2.2402,0.42919
2.2412,0.43103
2.2422,0.43288
2.2432,0.43473
2.2442,0.43657
2.2452,0.43843
2.2462,0.44028
2.2472,0.44213
2.2482,0.44399
2.2492,0.44585
2.2502,0.44771
2.2512,0.44958
2.2522,0.45144
2.2532,0.45331
2.2542,0.45518
2.2552,0.45705
2.2562,0.45892
2.2572,0.4608
2.2582,0.46268
2.2592,0.46455
2.2602,0.46644
2.2612,0.46832
2.2622,0.4702
2.2632,0.47209
2.2642,0.47398
2.2652,0.47587
2.2662,0.47777
2.2672,0.47966
2.2682,0.48156
2.2692,0.48346
2.2702,0.48536
2.2712,0.48726
2.2722,0.48917
2.2732,0.49108
2.2742,0.49299
2.2752,0.4949
2.2762,0.49681
2.2772,0.49873


==> SDDE_neg.csv <==
a,b
1,0.88107
2,0.036276
3,0.74508
4,0.42034
5,0.5867
6,1.0585
7,0.21684
8,0.95938
9,0.27861
10,0.58183
11,0.92866
12,0.8098
13,0.19091
14,0.33167
15,-0.13122
16,0.079193
17,0.47391
18,0.16304
19,0.81069
20,0.15169
21,-0.11087
22,0.30821
23,0.16388
24,0.016524
25,1.6882
26,1.0764
27,-0.29889
28,0.75624
29,0.19706
30,0.27091
31,0.074455
32,0.065385
33,0.062615
34,0.02665
35,0.046444
36,0.71911
37,0.152
38,0.76245
39,0.098424
40,-0.028982
41,0.36446
42,0.19359
43,0.017634
44,0.49044
45,0.090536
46,0.36982
47,0.5618
48,-0.052827
49,-0.087841
50,0.20571
51,0.059324
52,0.079825
53,0.33912
54,0.056457
55,0.27059
56,0.063613
57,0.17999
58,0.038817
59,0.049314
60,0.1269
61,0.14797
62,1.3106
63,0.64909
64,-0.27261
65,0.055622
66,0.086175
67,0.31399
68,0.42011
69,0.22684
70,-0.065376
71,0.20442
72,0.50919
73,-0.019217
74,-0.025226
75,0.32133
76,0.074718
77,0.2556
78,0.31635
79,0.34161
80,0.04265
81,1.4109
82,0.86845
83,0.33488
84,0.6791
85,-0.03511
86,-0.11777
87,0.27109
88,0.15029
89,0.039214
90,0.53984
91,0.34789
92,-0.1096
93,0.041272
94,0.25382
95,0.81125
96,0.25216
97,-0.11969
98,-0.019093
99,0.15647
100,2.393
101,0.95536
102,-0.31624
103,0.23477
104,0.76772
105,-0.0076468
106,0.44525
107,0.043399
108,0.038045
109,0.36727
110,1.9062
111,0.40412
112,-0.41814
113,0.020222
114,0.26906
115,0.19584
116,-0.052447
117,0.012689
118,0.18874
119,0.035072
120,0.34288
121,1.1163
122,0.21833
123,0.013323
124,0.089162
125,0.45917
126,0.059567
127,0.0047048
128,0.44001
129,0.18511
130,0.45336
131,0.033571
132,0.68657
133,0.53238
134,-0.086799
135,-0.11191
136,0.24826
137,0.13118
138,-0.062888
139,0.077658
140,0.11541
141,0.099527
142,0.2361
143,0.48808
144,-0.11852
145,0.54149
146,0.38608
147,0.068254
148,0.57007
149,-0.02662
150,0.99708
151,2.3753
152,0.63511
153,0.40483
154,0.35684
155,0.64008
156,0.12099
157,0.064157
158,0.068149
159,0.051579
160,0.095462
161,0.076764
162,0.067374
163,0.0014269
164,0.18993
165,0.65907
166,-0.018927
167,1.7078
168,0.50953
169,-0.23617
170,0.5532
171,0.23795
172,-0.017934
173,0.053782
174,0.10741
175,0.1166
176,0.037758
177,0.022049
178,0.14951
179,0.034196
180,0.039034
181,0.2402
182,0.19009
183,0.15644
184,0.11151
185,0.14309
186,0.044581
187,0.035078
188,1.2319
189,-0.13855
190,-0.005406
191,0.1245
192,0.46951
193,0.077621
194,0.08912
195,0.26032
196,0.12419
197,0.23672
198,0.063934
199,0.27557
200,0.25908


==> SDDE_pos.csv <==
a,b
1,1.4464
2,0.70869
3,0.68836
4,0.45464
5,0.38322
6,0.51517
7,0.44787
8,0.86916
9,1.1292
10,0.72502
11,1.5093
12,1.0164
13,1.0518
14,1.1845
15,1.0434
16,1.0884
17,0.58908
18,0.53615
19,0.80108
20,1.5723
21,1.2165
22,0.91073
23,0.57838
24,0.88104
25,1.0916
26,1.0762
27,0.72363
28,0.42145
29,0.42358
30,0.34919
31,0.25327
32,0.45942
33,0.36629
34,0.43189
35,0.59163
36,0.34799
37,0.36901
38,0.32882
39,0.64969
40,0.45637
41,0.29856
42,0.55294
43,0.41321
44,0.23502
45,0.29984
46,1.2011
47,0.58735
48,0.32799
49,1.3518
50,0.8134
51,0.56354
52,0.47921
53,0.38958
54,0.54895
55,0.44932
56,0.55876
57,0.82455
58,0.48805
59,1.5309
60,1.0794
61,1.089
62,0.58322
63,0.71696
64,0.46613
65,0.35724
66,0.4425
67,0.65493
68,0.40446
69,0.30989
70,0.52056
71,0.58084
72,1.7953
73,0.94514
74,0.53251
75,0.39554
76,0.61888
77,0.55565
78,0.42601
79,0.43185
80,0.25346
81,0.48958
82,0.69433
83,0.54622
84,0.41378
85,0.5601
86,0.55082
87,0.2946
88,0.2074
89,0.16893
90,0.22765
91,0.31192
92,1.0708
93,0.78562
94,0.59877
95,0.70724
96,0.88149
97,0.58163
98,2.4769
99,1.1618
100,0.72627
101,1.1363
102,2.4664
103,1.1282
104,0.71253
105,0.76721
106,0.83903
107,0.8931
108,1.4043
109,0.78456
110,1.0498
111,0.64173
112,0.87051
113,0.6955
114,0.48635
115,0.25236
116,0.18111
117,0.29813
118,0.303
119,0.69226
120,0.44118
121,0.28404
122,0.39649
123,0.35865
124,0.40673
125,0.34306
126,0.59744
127,0.32369
128,0.3718
129,0.268
130,0.15032
131,0.14742
132,0.48776
133,0.59238
134,0.35544
135,0.68983
136,0.40323
137,0.48154
138,0.5783
139,0.92774
140,0.46295
141,0.47887
142,0.54848
143,0.61158
144,1.2204
145,1.2974
146,0.71266
147,0.41016
148,0.32326
149,0.23253
150,1.0817
151,1.3414
152,0.70394
153,0.45702
154,0.55115
155,1.6021
156,1.0368
157,2.177
158,1.2798
159,0.81945
160,0.87502
161,0.87205
162,0.85171
163,0.56837
164,0.69214
165,0.49909
166,0.47364
167,0.68299
168,0.4314
169,0.75856
170,0.48846
171,0.69408
172,0.64476
173,1.1549
174,0.83743
175,0.67861
176,0.54414
177,0.58795
178,0.40192
179,0.47758
180,0.25639
181,0.37976
182,0.31689
183,0.7597
184,0.5313
185,1.1945
186,0.90661
187,0.88363
188,1.021
189,1.4628
190,0.91924
191,0.66271
192,0.56634
193,0.53881
194,0.30926
195,0.38173
196,0.26696
197,0.66166
198,0.8568
199,0.68706
200,0.76102

